Quantifying galaxy shapes: Sersiclets and beyond

Parametrising galaxy morphologies is a challenging task, e.g., in shear measurements of weak lensing or investigations of galaxy evolution. The huge variety of morphologies requires an approach that is highly flexible, e.g., accounting for azimuthal structure. We revisit the method of sersiclets, where galaxy morphologies are decomposed into basis functions based on the Sersic profile. This approach is justified by the fact that the Sersic profile is the first-order Taylor expansion of any real light profile. We show that sersiclets overcome the modelling failures of shapelets. However, sersiclets implicate an unphysical relation between the steepness of the light profile and the spatial scale of azimuthal structures, which is not obeyed by real galaxy morphologies and can therefore give rise to modelling failures. Moreover, we demonstrate that sersiclets are prone to undersampling, which restricts sersiclet modelling to highly resolved galaxy images. Analysing data from the Great08 challenge, we demonstrate that sersiclets should not be used in weak-lensing studies. We conclude that although the sersiclet approach appears very promising at first glance, it suffers from conceptual and practical problems that severly limit its usefulness. The Sersic profile can be enhanced by higher-order terms in the Taylor expansion, which can drastically improve model reconstructions of galaxy images. If orthonormalised, these higher-order profiles can overcome the problems of sersiclets while preserving their mathematical justification.

==> 2nd_answer_to_report_1.txt <==
As suggested by the referee, we substantially shortened and reorganised the whole article. We omitted the theoretical background. Furthermore, the description of the optimisation algorithm has also been shortened and moved into the appendix. Nevertheless, we think that the systematic tests are very important so this is still in the main body of the article, though it has been slightly shortened, too.

Addressing the criticism of the first referee, we also incorporated a new section about orthonormalisation of generalised Sersic profiles. Such generalised Sersic profiles are yet unpublished and therefore a new insight. Their discussion also fits naturally in here since they might overcome the problems of sersiclets and Sersic profiles. Furthermore, this new section also addresses the wider morphology community, as the Great08 analysis actually is just an example. Our article is not intended to focus exclusively on the weak-lensing community.

==> 2nd_referee_report.txt <==
As the paper was rejected by the first referee, I first would like to
underline the role of the article:

The article deals with an in-depth investigation of the so-called
'sersiclet' formalism to obtain morphology information of astronomical
sources in optical imaging data. The main focus is to quantify the
reliability to extract object shape information which is essential in
the field of Weak-Gravitational Lensing Studies.  Within this field,
the investigation of shape measurement algorithms currently is a very
active and important field of research. Established and well known
procedures fail to measure object shapes accurate enough to fully
exploit the potential of future Large-Scale Imaging Surveys.  A new
idea since about 2003 is to decompose object images into simple,
orthogonal basis functions and to utilise well established formalisms
from other disciplines (e.g. quantum mechanics) for the shape
measurement problem. Although these prescriptions have a very profound
theoretical basis, their practical application on astronomical imaging
data has two major problems:

(1) The formalism requires high signal-to-noise and well resolved
    sources so that a basis-function expansion to high enough order is
    possible.

(2) It turned out that the basis functions used in the first
    applications of the formalism (the so-called shapelets) are not
    well suited to trace the shape of steep object profiles as found
    e.g. in elliptical galaxies.

Because of these two problems, current implementations of
decomposition algorithms generally do not perform better than
traditional shape-measurement procedures.

To attack the second problem Ngan et al. (MNRAS 396, 1211) proposed a
new set of basis functions (the so-called sersiclets) which better
match the intrinsic shape of astronomical objects but complicate the
formalism.  However, the authors did not investigate the prescription
in detail or apply it to a larger set of state-of-the-art simulation
data.

The current article of Andrae et al. complements Ngan et al.  by
carefully implementing the formalism, presenting numerous and thorough
tests and applying it to GREAT08 weak lensing simulations. The main
result is that, as expected, sersiclets better describe galaxy
morphologies in 'real' data. However, solving problem (2) is not
sufficient to turn sersiclets into a high-precision tool for Weak Lensing
studies.

I think that the results of this article justify publication in a
refereed journal. It is the authors main intention to state that
the sersiclets approach does not provide high precision results
in Weak Lensing Studies although they overcome certain problems in the
original shapelets formalism.

My concern is the presentation of these ideas. Most readers will focus
their attention on pages 16 and 17 which present the main
results. Pages 2-15 give a very thorough and detailed description of
the formalism, the authors implementation, procedures how to optimally
select free parameters and very important tests that finally lead to
the conclusions. There is nothing wrong in these sections. However, I
think that only very few readers will be interested to (re)implement
the formalism or to go through these sections in detail.

I therefore would like to propose to reorganise the article
substantially.  The main article should be shortened significantly and
focus on the results, a high-level description of the formalism and
the identified problems. The 'details' could be presented in
appendices for the interested reader.

The article is complete and written clearly. I have no minor comments for
the current version.

##
## End of report
##


==> abstract.txt <==
Parametrisation of galaxy morphologies is a challenging task, e.g., in shear measurements of weak gravitational lensing or investigations of formation and evolution of galaxies. The huge variety of different morphologies requires a parametrisation scheme that is highly flexible and that accounts for certain morphological observables, such as ellipticity, steepness of the radial light profile and azimuthal structure. In this article, we revisit the method of sersiclets, where galaxy morphologies are decomposed into a set of polar basis functions that are based on the Sersic profile. This approach is justified by the fact that the Sersic profile is the first-order Taylor expansion of any real light profile. We show that sersiclets indeed overcome the modelling failures of shapelets in the case of early-type galaxies. However, sersiclets implicate an unphysical relation between the steepness of the light profile and the spatial scale of the polynomial oscillations, which is not necessarily obeyed by real galaxy morphologies and can therefore give rise to modelling failures. Moreover, we demonstrate that sersiclets are prone to undersampling, which restricts sersiclet modelling to highly resolved galaxy images. Analysing data from the weak-lensing Great08 challenge, we demonstrate that sersiclets should not be used in weak-lensing studies. We conclude that although the sersiclet approach appears very promising at first glance, it suffers from conceptual and practical problems that severly limit its usefulness. Finally, we show that the Sersic profile can be enhanced by higher-order terms in the Taylor expansion, which can drastically improve model reconstructions of galaxy images. When orthonormalised, these higher-order profiles can overcome the problems of sersiclets while preserving their mathematical justification. However, this method is computationally expensive.
